Multilevel Monte Carlo for uncertainty quantification in structural engineering

Practical structural engineering problems often exhibit a significant degree of uncertainty in the material properties being used, the dimensions of the modeled structures, etc. In this paper, we consider a cantilever beam and a beam clamped at both ends, both subjected to a static and a dynamic load. The material uncertainty resides in the Young's modulus, which is modeled by means of one random variable, sampled from a univariate Gamma distribution, or with multiple random variables, sampled from a Gamma random field. Three different responses are considered: the static elastic, the dynamic elastic and the static elastoplastic response. In the first two cases, we simulate the spatial displacement of a concrete beam and its frequency response in the elastic domain. The third case simulates the spatial displacement of a steel beam in the elastoplastic domain. In order to compute the statistical quantities of the static deflection and frequency response function, Multilevel Monte Carlo (MLMC) is combined with a Finite Element solver. In this paper, the computational costs and run times of the MLMC method are compared with those of the classical Monte Carlo method, demonstrating a significant speedup of up to several orders of magnitude for the studied cases.

==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Contour_Gam_Field.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Contour_Gam_Field.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Contour_Gam_Field.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Contour_Gaus_Field.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Contour_Gaus_Field.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Contour_Gaus_Field.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Deflection_stat_gam_dist.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Deflection_stat_gam_dist.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Deflection_stat_gam_dist.pdf}}%
    \put(0.13035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.28535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.5\end{tabular}}}}%
    \put(0.44035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.59535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.5\end{tabular}}}}%
    \put(0.75035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.5\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{x-coordinate [m]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Deflection_stat_gam_dist.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.05\end{tabular}}}}%
    \put(0.12083339,0.13696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.045\end{tabular}}}}%
    \put(0.12083339,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.04\end{tabular}}}}%
    \put(0.12083339,0.25946429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.035\end{tabular}}}}%
    \put(0.12083339,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.03\end{tabular}}}}%
    \put(0.12083339,0.38196429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.025\end{tabular}}}}%
    \put(0.12083339,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.02\end{tabular}}}}%
    \put(0.12083339,0.50446429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.015\end{tabular}}}}%
    \put(0.12083339,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.01\end{tabular}}}}%
    \put(0.12083339,0.62696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.005\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Deflection [m]}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Deflection_stat_gam_dist.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Deflection_stat_gam_field.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Deflection_stat_gam_field.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Deflection_stat_gam_field.pdf}}%
    \put(0.13035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.28535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.5\end{tabular}}}}%
    \put(0.44035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.59535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.5\end{tabular}}}}%
    \put(0.75035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.5\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{x-coordinate [m]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Deflection_stat_gam_field.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.05\end{tabular}}}}%
    \put(0.12083339,0.13696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.045\end{tabular}}}}%
    \put(0.12083339,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.04\end{tabular}}}}%
    \put(0.12083339,0.25946429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.035\end{tabular}}}}%
    \put(0.12083339,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.03\end{tabular}}}}%
    \put(0.12083339,0.38196429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.025\end{tabular}}}}%
    \put(0.12083339,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.02\end{tabular}}}}%
    \put(0.12083339,0.50446429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.015\end{tabular}}}}%
    \put(0.12083339,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.01\end{tabular}}}}%
    \put(0.12083339,0.62696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.005\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Deflection [m]}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Deflection_stat_gam_field.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Mem_Trans.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mem_Trans.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Mem_Trans.pdf}}%
    \put(0.13035714,0.05404768){\makebox(0,0)[b]{\smash{-4}}}%
    \put(0.22723214,0.05404768){\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.32410714,0.05404768){\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.42098214,0.05404768){\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.51785714,0.05404768){\makebox(0,0)[b]{\smash{0}}}%
    \put(0.61473214,0.05404768){\makebox(0,0)[b]{\smash{1}}}%
    \put(0.71160714,0.05404768){\makebox(0,0)[b]{\smash{2}}}%
    \put(0.80848214,0.05404768){\makebox(0,0)[b]{\smash{3}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[b]{\smash{4}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[b]{\smash{\scalebox{1.5}{Value}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Mem_Trans.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.12083339,0.13696429){\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.12083339,0.19821429){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.12083339,0.25946429){\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.12083339,0.32071429){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.12083339,0.38196429){\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.12083339,0.44321429){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.12083339,0.50446429){\makebox(0,0)[rb]{\smash{0.7}}}%
    \put(0.12083339,0.56571429){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.12083339,0.62696429){\makebox(0,0)[rb]{\smash{0.9}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[b]{\smash{\scalebox{1.5}{Normalized PDF value}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Mem_Trans.pdf}}%
    \put(0.64379464,0.57703679){\makebox(0,0)[lb]{\smash{$\leftarrow F$}}}%
    \put(0.61473214,0.58960946){\makebox(0,0)[rb]{\smash{$\rightarrow$}}}%
    \put(0.58566964,0.58960946){\makebox(0,0)[rb]{\smash{$\Phi$}}}%
    \put(0.13035714,0.49780643){\makebox(0,0)[b]{\smash{$\bullet$}}}%
    \put(0.12066964,0.47943143){\makebox(0,0)[rb]{\smash{ $u$}}}%
    \put(0.56629464,0.07428571){\makebox(0,0)[b]{\smash{$\bullet$}}}%
    \put(0.56629464,0.05928571){\makebox(0,0)[b]{\smash{  $y$}}}%
    \put(0.62787036,0.07428571){\makebox(0,0)[b]{\smash{$\bullet$}}}%
    \put(0.65208911,0.05928571){\makebox(0,0)[b]{\smash{  $g(y)$}}}%
    \put(0.63658911,0.28604607){\makebox(0,0)[lb]{\smash{$F^{-1}(u)$}}}%
    \put(0.56532589,0.28604607){\makebox(0,0)[rb]{\smash{$\Phi(y)$}}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Real_Gam_Dist_stat_el.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Real_Gam_Dist_stat_el.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Real_Gam_Dist_stat_el.pdf}}%
    \put(0.13035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.28535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.5\end{tabular}}}}%
    \put(0.44035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.59535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.5\end{tabular}}}}%
    \put(0.75035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.5\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{x-coordinate [m]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Real_Gam_Dist_stat_el.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.05\end{tabular}}}}%
    \put(0.12083339,0.13696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.045\end{tabular}}}}%
    \put(0.12083339,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.04\end{tabular}}}}%
    \put(0.12083339,0.25946429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.035\end{tabular}}}}%
    \put(0.12083339,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.03\end{tabular}}}}%
    \put(0.12083339,0.38196429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.025\end{tabular}}}}%
    \put(0.12083339,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.02\end{tabular}}}}%
    \put(0.12083339,0.50446429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.015\end{tabular}}}}%
    \put(0.12083339,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.01\end{tabular}}}}%
    \put(0.12083339,0.62696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.005\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Deflection [m]} \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Real_Gam_Dist_stat_el.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Real_Gam_Field_stat_el.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Real_Gam_Field_stat_el.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Real_Gam_Field_stat_el.pdf}}%
    \put(0.13035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.28535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.5\end{tabular}}}}%
    \put(0.44035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.59535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.5\end{tabular}}}}%
    \put(0.75035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.5\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{x-coordinate [m]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Real_Gam_Field_stat_el.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.05\end{tabular}}}}%
    \put(0.12083339,0.13696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.045\end{tabular}}}}%
    \put(0.12083339,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.04\end{tabular}}}}%
    \put(0.12083339,0.25946429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.035\end{tabular}}}}%
    \put(0.12083339,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.03\end{tabular}}}}%
    \put(0.12083339,0.38196429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.025\end{tabular}}}}%
    \put(0.12083339,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.02\end{tabular}}}}%
    \put(0.12083339,0.50446429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.015\end{tabular}}}}%
    \put(0.12083339,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.01\end{tabular}}}}%
    \put(0.12083339,0.62696429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.005\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Deflection [m]} \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Real_Gam_Field_stat_el.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Samples_Gam_Dist_Plast.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Samples_Gam_Dist_Plast.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Samples_Gam_Dist_Plast.pdf}}%
    \put(0.13035714,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.38869054,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.64702375,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.90535714,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0.5178575,0.020005){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Level}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Samples_Gam_Dist_Plast.pdf}}%
    \put(0.1209325,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{0}$\end{tabular}}}}%
    \put(0.1209325,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{1}$\end{tabular}}}}%
    \put(0.1209325,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{2}$\end{tabular}}}}%
    \put(0.1209325,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{3}$\end{tabular}}}}%
    \put(0.1209325,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{4}$\end{tabular}}}}%
    \put(0.1209325,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{5}$\end{tabular}}}}%
    \put(0.04743554,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Number of samples}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Samples_Gam_Dist_Plast.pdf}}%
    \put(0.70306393,0.64790625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=2.5E-5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Samples_Gam_Dist_Plast.pdf}}%
    \put(0.70306393,0.62001643){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=7.5E-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Samples_Gam_Dist_Plast.pdf}}%
    \put(0.70306393,0.59212643){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=5.0E-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Samples_Gam_Dist_Plast.pdf}}%
    \put(0.70306393,0.56423661){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=2.5E-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Samples_Gam_Dist_Plast.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Samples_Gam_Field_Plast.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Samples_Gam_Field_Plast.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Samples_Gam_Field_Plast.pdf}}%
    \put(0.13035714,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.38869054,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.64702375,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.90535714,0.05414679){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0.5178575,0.020005){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Level}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Samples_Gam_Field_Plast.pdf}}%
    \put(0.1209325,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{0}$\end{tabular}}}}%
    \put(0.1209325,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{1}$\end{tabular}}}}%
    \put(0.1209325,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{2}$\end{tabular}}}}%
    \put(0.1209325,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{3}$\end{tabular}}}}%
    \put(0.1209325,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{4}$\end{tabular}}}}%
    \put(0.1209325,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{5}$\end{tabular}}}}%
    \put(0.04743554,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Number of samples}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Samples_Gam_Field_Plast.pdf}}%
    \put(0.70306393,0.64790625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=2.5E-5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Samples_Gam_Field_Plast.pdf}}%
    \put(0.70306393,0.62001643){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=7.5E-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Samples_Gam_Field_Plast.pdf}}%
    \put(0.70306393,0.59212643){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=5.0E-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Samples_Gam_Field_Plast.pdf}}%
    \put(0.70306393,0.56423661){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE=2.5E-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Samples_Gam_Field_Plast.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Times_Gam_Dist.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Times_Gam_Dist.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Times_Gam_Dist.pdf}}%
    \put(0.13035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-5}$\end{tabular}}}}%
    \put(0.51785714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-4}$\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-3}$\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{RMSE [/]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Times_Gam_Dist.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{1}$\end{tabular}}}}%
    \put(0.12083339,0.22883929){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{2}$\end{tabular}}}}%
    \put(0.12083339,0.38196429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{3}$\end{tabular}}}}%
    \put(0.12083339,0.53508929){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{4}$\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{5}$\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Time [sec]}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Times_Gam_Dist.pdf}}%
    \put(0.61607143,0.64803571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MC Homogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Times_Gam_Dist.pdf}}%
    \put(0.61607143,0.62035714){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLMC Homogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Times_Gam_Dist.pdf}}%
    \put(0.61607143,0.59267857){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Times_Gam_Dist.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Times_Gam_Field.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Times_Gam_Field.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Times_Gam_Field.pdf}}%
    \put(0.13035714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-5}$\end{tabular}}}}%
    \put(0.51785714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-4}$\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-3}$\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{RMSE [/]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Times_Gam_Field.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{1}$\end{tabular}}}}%
    \put(0.12083339,0.22883929){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{2}$\end{tabular}}}}%
    \put(0.12083339,0.38196429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{3}$\end{tabular}}}}%
    \put(0.12083339,0.53508929){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{4}$\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{5}$\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Time [sec]}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Times_Gam_Field.pdf}}%
    \put(0.60892857,0.64803571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MC Heterogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Times_Gam_Field.pdf}}%
    \put(0.60892857,0.62035714){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLMC Heterogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Times_Gam_Field.pdf}}%
    \put(0.60892857,0.59267857){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Times_Gam_Field.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Times_levl_Dist_plast.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Times_levl_Dist_plast.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Times_levl_Dist_plast.pdf}}%
    \put(0.28535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-6}$\end{tabular}}}}%
    \put(0.59535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-5}$\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-4}$\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{$\text{RMSE}$ [/]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Times_levl_Dist_plast.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{2}$\end{tabular}}}}%
    \put(0.12083339,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{3}$\end{tabular}}}}%
    \put(0.12083339,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{4}$\end{tabular}}}}%
    \put(0.12083339,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{5}$\end{tabular}}}}%
    \put(0.12083339,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{6}$\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{7}$\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Time [sec]}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Times_levl_Dist_plast.pdf}}%
    \put(0.59642857,0.65339286){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MC Homogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Times_levl_Dist_plast.pdf}}%
    \put(0.59642857,0.62571429){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLMC Homogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Times_levl_Dist_plast.pdf}}%
    \put(0.59642857,0.59803571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Times_levl_Dist_plast.pdf}}%
  \end{picture}%
\endgroup%


==> Multilevel Monte Carlo for uncertainty quantification in structural engineering_Sources/Times_levl_Field_plast.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Times_levl_Field_plast.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Times_levl_Field_plast.pdf}}%
    \put(0.28535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-6}$\end{tabular}}}}%
    \put(0.59535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-5}$\end{tabular}}}}%
    \put(0.90535714,0.05404768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$10^{-4}$\end{tabular}}}}%
    \put(0.5178575,0.01988089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{$\text{RMSE}$ [/]}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Times_levl_Field_plast.pdf}}%
    \put(0.12083339,0.07571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{2}$\end{tabular}}}}%
    \put(0.12083339,0.19821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{3}$\end{tabular}}}}%
    \put(0.12083339,0.32071429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{4}$\end{tabular}}}}%
    \put(0.12083339,0.44321429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{5}$\end{tabular}}}}%
    \put(0.12083339,0.56571429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{6}$\end{tabular}}}}%
    \put(0.12083339,0.68821429){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10^{7}$\end{tabular}}}}%
    \put(0.04726196,0.38839321){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scalebox{1.5}{Time [sec]}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Times_levl_Field_plast.pdf}}%
    \put(0.54464286,0.63553571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MC Heterogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Times_levl_Field_plast.pdf}}%
    \put(0.54464286,0.60785714){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLMC Heterogeneous\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Times_levl_Field_plast.pdf}}%
    \put(0.54464286,0.58017857){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Times_levl_Field_plast.pdf}}%
  \end{picture}%
\endgroup%

